ARQUSUMM: Argument-aware Quantitative Summarization of Online Conversations

Online conversations have become more prevalent on public discussion platforms (e.g. Reddit). With growing controversial topics, it is desirable to summarize not only diverse arguments, but also their rationale and justification. Early studies on text summarization focus on capturing general salient information in source documents, overlooking the argumentative nature of online conversations. Recent research on conversation summarization although considers the argumentative relationship among sentences, fail to explicate deeper argument structure within sentences for summarization. In this paper, we propose a novel task of argument-aware quantitative summarization to reveal the claim-reason structure of arguments in conversations, with quantities measuring argument strength. We further propose ARQUSUMM, a novel framework to address the task. To reveal the underlying argument structure within sentences, ARQUSUMM leverages LLM few-shot learning grounded in the argumentation theory to identify propositions within sentences and their claim-reason relationships. For quantitative summarization, ARQUSUMM employs argument structure-aware clustering algorithms to aggregate arguments and quantify their support. Experiments show that ARQUSUMM outperforms existing conversation and quantitative summarization models and generate summaries representing argument structures that are more helpful to users, of high textual quality and quantification accuracy.

==> prompts/zero_shot_cg_kp_generation.txt <==
In this task you are presented with a community question, a JSON object containing argument propositions (list of claims and their grounds) extracted from social comments answering the question.
The question asks the opinions of users, and can be generally answered by the list of propositions under 'claim'. The 'claim' can then be further justified by lists (clusters) of propositions under 'ground'

You were tasked to generate the general opinion implied by propositions under 'claim' to answer the question, and also generate every ground supported by each list of propositions under 'ground'

Perform the following actions to solve this task:
+ Generate a concise key point (KP) that captures salient opinions from the list of propositions under 'claim' --> 'Claim KP'
+ Then, for every list of propositions under 'ground', generate a concise key point that captures salient opinions across the propositions that support the 'Claim KP' --> 'Ground KP'

Note that the claim and ground must have less than 10 tokens. The claim should be general and the ground should be specific and cover details as much as possible, and the ground must strongly support the claim.
